Empirical Bounds on Linear Regions of Deep Rectifier Networks

We can compare the expressiveness of neural networks that use rectified linear units (ReLUs) by the number of linear regions, which reflect the number of pieces of the piecewise linear functions modeled by such networks. However, enumerating these regions is prohibitive and the known analytical bounds are identical for networks with same dimensions. In this work, we approximate the number of linear regions through empirical bounds based on features of the trained network and probabilistic inference. Our first contribution is a method to sample the activation patterns defined by ReLUs using universal hash functions. This method is based on a Mixed-Integer Linear Programming (MILP) formulation of the network and an algorithm for probabilistic lower bounds of MILP solution sets that we call MIPBound, which is considerably faster than exact counting and reaches values in similar orders of magnitude. Our second contribution is a tighter activation-based bound for the maximum number of linear regions, which is particularly stronger in networks with narrow layers. Combined, these bounds yield a fast proxy for the number of linear regions of a deep neural network.

==> benchmark.txt <==
x2,x3,x4,x5,xF,tr,ts,x
12.4211893678171,13.4211893678171,14.4211893678171,14.9211893678171,12.9970030152728,0.756721,13.17,x
15.3567941545485,16.8567941545485,17.8567941545485,17.8567941545485,15.3313368562965,0.572749,9.28,x
15.1395827629564,18.1395827629564,18.1395827629564,18.6395827629564,16.3956010741024,0.526704,8.38,x
17.1750098982594,19.6750098982594,19.6750098982594,21.1750098982594,18.0144782161712,0.467365,7.81,x
18.808210875335,20.808210875335,21.808210875335,22.308210875335,19.5662120175943,0.418938,7.14,x
19.2885152098951,21.2885152098951,22.7885152098951,23.2885152098951,20.3679905607838,0.377862,6.4,x
20.1284331237791,22.1284331237791,23.6284331237791,24.6284331237791,21.3325408814454,0.36049,6.54,x
19.327280091306,23.327280091306,23.827280091306,24.827280091306,22.482129939168,0.350235,6.32,x
20.912481663489,23.912481663489,25.412481663489,25.412481663489,23.2435120696937,0.324055,5.89,x
19.8952991604749,22.8952991604749,24.8952991604749,25.3952991604749,23.1004865388437,0.328681,5.74,x
20.2834895054862,23.7834895054862,25.2834895054862,25.2834895054862,23.8588168021526,0.308464,5.81,x
19.6405918276064,23.6405918276064,25.1405918276064,25.1405918276064,23.9402669921581,0.306721,5.35,x
20.4147530549437,24.4147530549437,24.9147530549437,25.9147530549437,25.2905857486003,0.309095,6.39,x
19.1154071219253,23.6154071219253,24.6154071219253,25.6154071219253,25.4792759246802,0.355652,6.65,x
20.7547626692328,22.7547626692328,24.7547626692328,25.2547626692328,24.9809079372375,0.273348,5.59,x
11.9212062493141,13.4212062493141,15.4212062493141,15.4212062493141,13.2462952535163,0.723211,12.76,x
14.8562947753762,16.3562947753762,16.8562947753762,17.3562947753762,15.0350138379952,0.566471,10.39,x
15.1395815937215,17.1395815937215,18.6395815937215,18.1395815937215,15.8042318772105,0.520484,8.97,x
17.1750098982594,19.6750098982594,20.1750098982594,21.1750098982594,18.2446936592896,0.447926,7.95,x
18.3082495069789,20.3082495069789,21.8082495069789,22.3082495069789,18.9397427615961,0.430594,6.84,x
19.7885388145676,21.7885388145676,23.2885388145676,23.2885388145676,20.1056400033742,0.418511,6.99,x
17.692144329861,20.692144329861,22.192144329861,22.692144329861,19.7074888916812,0.423857,6.93,x
19.8272955738064,22.3272955738064,24.3272955738064,24.8272955738064,21.7713528466256,0.366595,6.2,x
19.9126058705198,23.4126058705198,24.4126058705198,25.4126058705198,23.0623195851338,0.330102,5.43,x
20.3860021417302,22.8860021417302,25.3860021417302,25.3860021417302,23.7514902239237,0.331274,5.58,x
21.8022130053268,23.8022130053268,25.8022130053268,25.8022130053268,24.3722719274959,0.309656,5.78,x
20.6079919889908,23.1079919889908,25.6079919889908,26.1079919889908,24.4613416125859,0.321178,5.58,x
20.3603574462114,22.8603574462114,25.3603574462114,25.3603574462114,24.6309507929415,0.326493,6.14,x
17.6153633061738,22.6153633061738,24.1153633061738,25.1153633061738,24.5346139215858,0.403029,6.45,x
18.0541724653081,22.0541724653081,23.5541724653081,24.5541724653081,24.3117013422737,0.374807,6.22,x
13.0698684091386,14.0698684091386,14.5698684091386,15.0698684091386,12.959096342282,0.765539,13.66,x
15.1650713849526,16.1650713849526,16.1650713849526,17.6650713849526,14.7866269894326,0.638997,10.65,x
15.3959549109819,15.8959549109819,17.8959549109819,18.3959549109819,15.9835726036004,0.501799,7.99,x
17.1749355126071,19.6749355126071,19.6749355126071,20.1749355126071,17.7291228195188,0.478272,8.47,x
18.808210875335,20.308210875335,21.808210875335,22.308210875335,19.3096428787308,0.429373,7.23,x
18.2885388145676,21.7885388145676,23.2885388145676,23.2885388145676,20.5526184444138,0.397223,6.56,x
20.1284659577335,21.6284659577335,23.6284659577335,24.1284659577335,21.071057710553,0.365255,6.6,x
20.3265281423399,22.3265281423399,24.3265281423399,24.8265281423399,22.3916683944587,0.335774,6.23,x
21.9091539722067,23.4091539722067,24.9091539722067,25.4091539722067,23.2911501787496,0.345349,6.23,x
18.8860021417302,23.8860021417302,24.8860021417302,25.3860021417302,23.4797005929137,0.293499,4.67,x
19.8037555069323,23.3037555069323,25.3037555069323,25.8037555069323,23.8747313207259,0.320177,5.78,x
19.6373636893237,24.6373636893237,25.1373636893237,25.6373636893237,24.2222534280903,0.309746,4.93,x
20.415039016218,24.415039016218,25.415039016218,26.415039016218,25.2108492264481,0.302616,5.62,x
20.5269997282594,22.5269997282594,25.0269997282594,25.5269997282594,24.9936584973704,0.268431,5.81,x
19.7244467657303,22.7244467657303,24.7244467657303,25.2244467657303,25.0198974889326,0.33863,6.24,x
12.2574509143171,13.7574509143171,14.7574509143171,14.7574509143171,13.0194169829442,0.722799,12.12,x
13.6650713849526,16.1650713849526,16.1650713849526,17.1650713849526,14.8820220525299,0.655135,10.7,x
15.8709323227449,17.3709323227449,17.8709323227449,19.3709323227449,15.818507284806,0.503733,8.81,x
17.1748654295822,19.1748654295822,20.1748654295822,20.1748654295822,17.8412141961764,0.474145,8.28,x
18.8082110295853,20.3082110295853,21.8082110295853,22.3082110295853,19.2720465243899,0.42547,7.2,x
19.7885152098951,21.2885152098951,22.7885152098951,23.2885152098951,20.6630333696808,0.388016,6.59,x
20.6284657722034,22.6284657722034,24.1284657722034,24.1284657722034,21.6683548253507,0.341389,5.57,x
19.827280091306,22.827280091306,24.327280091306,24.327280091306,21.8021865891221,0.35426,6.05,x
20.9062598999837,23.9062598999837,24.9062598999837,25.4062598999837,23.3294788396162,0.371437,6.3,x
21.3953075349487,23.3953075349487,25.3953075349487,25.8953075349487,23.6289217268063,0.33445,5.67,x
18.7835255197954,22.7835255197954,25.2835255197954,25.7835255197954,23.8704494795514,0.297722,5.31,x
18.6405689811053,23.6405689811053,25.1405689811053,25.1405689811053,24.2998149119483,0.3402,6.32,x
19.9147225691049,23.9147225691049,25.9147225691049,25.4147225691049,25.195780545113,0.314346,5.78,x
20.6161523273924,23.1161523273924,24.6161523273924,26.1161523273924,25.3933486879436,0.32883,6.62,x
19.7223804673463,23.2223804673463,25.2223804673463,25.2223804673463,25.2053545101406,0.338023,6.66,x
12.569882146338,14.069882146338,14.569882146338,15.069882146338,12.9674064043118,0.747999,12.67,x
14.1650713849526,15.6650713849526,16.6650713849526,17.1650713849526,14.7034169710315,0.558184,9.87,x
15.8707703319081,17.3707703319081,18.3707703319081,18.8707703319081,16.3065601649774,0.502672,8.61,x
17.174935187891,19.174935187891,19.674935187891,20.674935187891,17.7647161195316,0.477564,8.13,x
18.8082110295853,20.8082110295853,21.3082110295853,22.3082110295853,19.0077089553537,0.429736,7.71,x
17.78851538823,22.28851538823,23.28851538823,23.28851538823,20.7830637740105,0.387286,6.36,x
20.6284658340468,22.6284658340468,24.6284658340468,24.6284658340468,21.9679270108742,0.397165,7.04,x
20.3272955738064,22.8272955738064,23.8272955738064,24.3272955738064,21.5592164933295,0.360804,6.43,x
19.4090449622466,23.4090449622466,24.4090449622466,25.4090449622466,22.9185273515939,0.332541,6.23,x
20.3952921561043,23.3952921561043,24.3952921561043,25.3952921561043,22.9115872869089,0.352363,6.06,x
20.8022128692309,23.3022128692309,24.8022128692309,25.8022128692309,24.1789924183594,0.305627,5.28,x
20.6078554202709,23.6078554202709,26.1078554202709,26.6078554202709,25.1620954378322,0.293899,5.19,x
19.9147530549437,23.9147530549437,24.9147530549437,25.4147530549437,24.6531506723541,0.305028,5.93,x
20.1017884549595,24.1017884549595,25.1017884549595,26.1017884549595,25.114668076774,0.366115,5.91,x
18.722381249178,21.722381249178,24.222381249178,25.222381249178,24.8847271623172,0.384624,6.88,x
11.7624903342346,13.2624903342346,14.2624903342346,14.7624903342346,12.5517082616207,0.731881,12.59,x
13.9627381033897,14.9627381033897,16.4627381033897,16.4627381033897,14.415477707698,0.576175,9.63,x
16.3709331711726,17.3709331711726,18.3709331711726,19.3709331711726,16.7617589788688,0.50635,8.24,x
18.1748654295822,19.1748654295822,20.1748654295822,20.6748654295822,18.1950405262951,0.467171,7.93,x
19.3082495069789,20.3082495069789,22.3082495069789,22.3082495069789,19.2573740300591,0.424399,7.66,x
18.7885388145676,20.7885388145676,22.7885388145676,23.2885388145676,20.3178740702266,0.415697,7.12,x
19.628403183982,22.128403183982,23.628403183982,24.128403183982,21.5003400786697,0.339124,6.04,x
19.315526589751,22.815526589751,24.815526589751,24.815526589751,22.3638526907376,0.36365,6.02,x
20.4126058204697,23.9126058204697,24.9126058204697,25.9126058204697,23.6464844409201,0.341337,6.27,x
20.8958799273151,23.3958799273151,24.8958799273151,25.8958799273151,23.6671163076578,0.329456,5.36,x
21.3022129372789,23.3022129372789,24.8022129372789,25.8022129372789,23.8281254409358,0.311149,5.24,x
20.1373406487195,25.1373406487195,25.1373406487195,25.1373406487195,24.3531703201355,0.337246,6.28,x
20.3539526285604,22.8539526285604,24.8539526285604,25.3539526285604,24.3301616488626,0.313072,5.69,x
20.1161523273924,22.6161523273924,25.1161523273924,25.6161523273924,24.8789671529056,0.309315,6.29,x
18.0873733071199,22.5873733071199,24.0873733071199,25.0873733071199,25.1165002307746,0.369946,6.74,x
12.5680415305028,13.5680415305028,14.5680415305028,14.5680415305028,12.9029403231283,0.707651,12.23,x
13.8567941545485,15.8567941545485,16.8567941545485,17.3567941545485,14.9260642998152,0.624788,10.84,x
15.8709331711726,17.8709331711726,18.3709331711726,19.8709331711726,16.3320715240587,0.502188,8.81,x
17.6748651048345,19.6748651048345,19.6748651048345,20.6748651048345,17.7795141791435,0.47581,7.71,x
18.8082110295853,20.8082110295853,22.3082110295853,22.3082110295853,19.7755283012762,0.422732,6.76,x
19.2885152990625,21.7885152990625,22.7885152990625,23.2885152990625,20.2939464368658,0.397133,6.22,x
19.628466168001,22.628466168001,23.628466168001,24.128466168001,21.5092690516529,0.395571,6.44,x
19.8272665426719,23.3272665426719,24.3272665426719,24.3272665426719,21.7959520463035,0.344687,5.71,x
19.4126047868581,23.4126047868581,24.9126047868581,25.4126047868581,23.2500408806948,0.353899,5.94,x
20.895888239557,24.395888239557,24.895888239557,25.395888239557,23.405440014418,0.32015,5.95,x
20.8021428851362,23.3021428851362,25.3021428851362,25.8021428851362,24.344663999079,0.312121,5.77,x
18.60487703634,24.10487703634,25.10487703634,26.10487703634,24.5717712147984,0.307009,5.67,x
18.3536748599544,22.3536748599544,24.8536748599544,25.8536748599544,24.5351018667515,0.292323,4.93,x
18.5124562544138,23.5124562544138,25.0124562544138,25.5124562544138,25.0978445921137,0.362526,6.6,x
18.7223218631001,22.2223218631001,23.7223218631001,24.7223218631001,24.2838978654616,0.594109,8.28,x
12.5717542004898,14.0717542004898,14.5717542004898,15.5717542004898,13.1584519045384,0.726697,12.25,x
14.356297661438,16.356297661438,17.356297661438,17.356297661438,15.0194169829442,0.55087,9.57,x
15.8707703319081,17.3707703319081,18.3707703319081,19.3707703319081,16.1964292324908,0.588764,9.92,x
17.6750098982594,19.1750098982594,20.6750098982594,20.6750098982594,18.536687364829,0.464771,7.33,x
17.808210875335,20.308210875335,21.308210875335,22.308210875335,19.0480956866167,0.41048,6.56,x
20.2885389037321,21.2885389037321,22.7885389037321,23.2885389037321,20.4580931605468,0.418769,6.62,x
19.628466168001,22.628466168001,24.128466168001,24.628466168001,21.572696988738,0.383898,6.37,x
20.3272942452726,23.3272942452726,23.8272942452726,24.8272942452726,21.8309607811939,0.346303,6.25,x
20.9126047368079,23.4126047368079,24.4126047368079,25.4126047368079,22.6764818234865,0.323009,5.38,x
19.3952991604749,22.8952991604749,24.8952991604749,25.3952991604749,23.4352335431867,0.31996,5.44,x
20.2834894356489,23.7834894356489,24.7834894356489,25.7834894356489,24.1667776515504,0.311137,5.76,x
19.6373407403503,23.6373407403503,25.1373407403503,26.1373407403503,24.7016917375872,0.302985,5.3,x
18.914753188014,24.414753188014,24.914753188014,25.414753188014,24.5616051651238,0.329979,5.64,x
19.6009835559847,22.6009835559847,25.6009835559847,25.1009835559847,24.7644328678534,0.328993,6.06,x
18.7223804673463,22.7223804673463,24.7223804673463,25.2223804673463,24.777913295593,0.34511,6.17,x
12.7152278072245,12.7152278072245,13.7152278072245,14.2152278072245,12.3409627642517,0.75263,13.23,x
14.2512549452965,14.2512549452965,15.7512549452965,15.7512549452965,13.7219536128014,0.736358,12.41,x
16.3709331711726,16.8709331711726,17.8709331711726,18.8709331711726,16.2433785590751,0.608338,10.02,x
16.9036815886006,18.4036815886006,19.9036815886006,20.4036815886006,17.4863086811819,0.464384,7.66,x
18.3082493527369,19.8082493527369,21.8082493527369,22.8082493527369,19.4979609578381,0.446372,7.66,x
19.7885152098951,21.7885152098951,22.7885152098951,23.2885152098951,20.5251250444387,0.410988,6.61,x
18.628466168001,22.628466168001,23.628466168001,24.628466168001,20.9972456499975,0.379782,6.96,x
21.3272942452726,22.8272942452726,23.8272942452726,24.8272942452726,21.9672040909439,0.348847,5.95,x
20.4091397902308,22.9091397902308,24.9091397902308,24.9091397902308,23.0066828780841,0.340481,6.03,x
19.3952991604749,24.3952991604749,25.3952991604749,25.3952991604749,23.6391334467994,0.335938,5.79,x
18.800738820435,24.300738820435,25.300738820435,26.300738820435,24.7174648974955,0.33275,6.17,x
19.1444831563928,23.6444831563928,24.6444831563928,25.6444831563928,24.0016482856848,0.29753,5.96,x
20.9147225691049,22.9147225691049,24.9147225691049,24.9147225691049,24.2086628097677,0.293494,6.03,x
19.1161521135048,23.6161521135048,25.1161521135048,25.1161521135048,24.5450071041159,0.394138,6.48,x
17.7223808582623,22.2223808582623,24.2223808582623,25.2223808582623,25.4161556195464,0.391085,7.18,x
12.569882146338,14.069882146338,14.569882146338,15.069882146338,13.161446847518,0.792409,14.65,x
13.6644852797762,15.6644852797762,17.1644852797762,17.1644852797762,14.4804115575415,0.744406,12.2,x
15.8709331711726,18.3709331711726,18.8709331711726,19.3709331711726,16.889717842117,0.504893,8.72,x
15.4036815886006,18.4036815886006,19.9036815886006,19.9036815886006,17.1094532030651,0.483223,7.89,x
17.8082111838355,20.3082111838355,22.3082111838355,22.3082111838355,19.5278969368262,0.422969,7.42,x
20.2885389037321,21.2885389037321,23.2885389037321,23.7885389037321,20.7170513264041,0.366859,6.1,x
20.6284661061576,22.6284661061576,24.1284661061576,24.1284661061576,21.9654235658101,0.36713,6.09,x
19.327280091306,22.827280091306,24.327280091306,24.827280091306,22.4567414296735,0.336456,5.86,x
21.4124827973944,23.9124827973944,24.9124827973944,25.4124827973944,23.3195646318232,0.342944,5.94,x
19.3952838369907,23.3952838369907,24.8952838369907,25.3952838369907,23.4740724135728,0.319169,5.51,x
21.3021779120579,24.3021779120579,25.8021779120579,26.3021779120579,24.4372496199193,0.32397,5.19,x
19.6373635976958,24.1373635976958,25.1373635976958,26.1373635976958,24.5632147793864,0.2855,5.75,x
19.4147530549437,23.9147530549437,24.9147530549437,25.4147530549437,24.7273422173956,0.324326,5.72,x
19.6161085568839,23.6161085568839,24.6161085568839,25.6161085568839,25.0401436659004,0.34247,6.1,x
19.7546979726743,23.2546979726743,24.7546979726743,25.2546979726743,24.9831045964398,0.322782,5.89,x
